DT-grams: Structured Dependency Grammar Stylometry for Cross-Language Authorship Attribution

Cross-language authorship attribution problems rely on either translation to enable the use of single-language features, or language-independent feature extraction methods. Until recently, the lack of datasets for this problem hindered the development of the latter, and single-language solutions were performed on machine-translated corpora. In this paper, we present a novel language-independent feature for authorship analysis based on dependency graphs and universal part of speech tags, called DT-grams (dependency tree grams), which are constructed by selecting specific sub-parts of the dependency graph of sentences. We evaluate DT-grams by performing cross-language authorship attribution on untranslated datasets of bilingual authors, showing that, on average, they achieve a macro-averaged F1 score of 0.081 higher than previous methods across five different language pairs. Additionally, by providing results for a diverse set of features for comparison, we provide a baseline on the previously undocumented task of untranslated cross-language authorship attribution.

==> generated_assets/features_overview.csv <==
language,char_ngrams,dtgrams,life,upos_ngrams,word_ngrams
EN/DE,0.236,0.4290000000000001,0.12899999999999998,0.3095,0.11300000000000003
EN/ES,0.2555,0.33100000000000007,0.14250000000000002,0.24300000000000002,0.154
EN/FR,0.2725,0.3560000000000001,0.145,0.2975,0.1375
EN/NL,0.251,0.30450000000000005,0.16899999999999998,0.2575,0.1335
EN/PT,0.191,0.2965,0.135,0.21949999999999997,0.12800000000000003
EN/DeepL,0.49399999999999994,0.47350000000000003,0.15150000000000002,0.404,0.41200000000000003


==> generated_assets/p_de.csv <==
P,TS1,TS2,TS3,TS4,TS5
1,0.261805590745067,0.23801128646256978,0.36756943833229,0.3015622504398562,0.2750927107843143
2,0.32306233817611557,0.3215255486476928,0.3561227198912883,0.374704113219387,0.2575055024837999
3,0.33869661792850403,0.3056549281330418,0.33998447705251345,0.35177810029693535,0.26099437854198376
4,0.334114782356393,0.2924788567131033,0.3201469387053275,0.3421235033139537,0.2611249710157678


==> generated_assets/p_deepL.csv <==
P,TS1,TS2,TS3,TS4,TS5
1,0.39297605719495604,0.3603697210247995,0.43016611738141347,0.4140483725853777,0.39898172872943116
2,0.43529084085032804,0.4411039927697303,0.426389569034262,0.45344404770789615,0.39127034550944584
3,0.4362646572153799,0.4277526895020888,0.38080697862408097,0.42910836685241727,0.3851631868392431
4,0.4173577547488473,0.41092495396706613,0.36670185810061906,0.41685859300662303,0.38692267524129664


==> generated_assets/p_es.csv <==
P,TS1,TS2,TS3,TS4,TS5
1,0.17273420612333817,0.18931606016350777,0.25392633828774275,0.23305268501534915,0.18412016475662285
2,0.19436043011375237,0.21938012316527028,0.2800907428261709,0.26326538969215935,0.1903457298824882
3,0.204445357347457,0.23894963210321601,0.25190051200491786,0.2874937511611192,0.18582634670651912
4,0.19137528381520846,0.24932826174767658,0.2430147438980451,0.29146995321112656,0.18684978521421497


==> generated_assets/p_fr.csv <==
P,TS1,TS2,TS3,TS4,TS5
1,0.25845626104647756,0.23885044638089567,0.27888865964731735,0.25090497281835705,0.2443808758462672
2,0.2646479898152981,0.2650740657103521,0.2946970341888048,0.29422388887791356,0.24316175475317553
3,0.26133153460453834,0.2621708857145984,0.2863388745055728,0.30453598964974093,0.24170520054158007
4,0.2546184318141172,0.2621420369810831,0.27227389773839994,0.30958097898980624,0.24176467815456237


==> generated_assets/p_nl.csv <==
P,TS1,TS2,TS3,TS4,TS5
1,0.23637300865806762,0.22202044192567172,0.2618123386530137,0.2188273586492516,0.24370311666263095
2,0.25684757424631466,0.24625448379510456,0.2766895262287813,0.21876404971864413,0.25100036052790653
3,0.2479817277348244,0.250854524248714,0.22531794080428055,0.23772939920654185,0.24950278157976796
4,0.23608879371018915,0.2505830671938414,0.20309046112809864,0.23153123856787597,0.25066747564311886


==> generated_assets/p_pt.csv <==
P,TS1,TS2,TS3,TS4,TS5
1,0.17338855182691185,0.15884412900252518,0.22701068098673435,0.1852584659364652,0.16317038535604472
2,0.17695184920717552,0.22107604475203066,0.24140732198360113,0.2052981877176283,0.17252661424943788
3,0.17558276740293405,0.2459931213359849,0.24285098159580798,0.22305607609182193,0.14924352327367993
4,0.17478383089502866,0.24584121016820126,0.22434663862721896,0.23554852114947705,0.15407212101933845


==> generated_assets/q_de.csv <==
Q,TS1,TS2,TS3,TS4,TS5
1,0.33869661792850403,0.3215255486476928,0.3329330774650074,0.36201594514075275,0.2750927107843143
2,0.33869661792850403,0.3215255486476928,0.36756943833229,0.3607291787246501,0.2645346425122087
3,0.33869661792850403,0.3215255486476928,0.3561227198912883,0.3696209639014206,0.2666575189166086
4,0.33869661792850403,0.3215255486476928,0.3440570864801868,0.374704113219387,0.26081777707099585


==> generated_assets/q_deepL.csv <==
Q,TS1,TS2,TS3,TS4,TS5
1,0.43580397147794087,0.4411039927697303,0.3960192597943918,0.45344404770789615,0.39898172872943116
2,0.4362448250262113,0.4411039927697303,0.42662008769219895,0.45039519673542455,0.38805312084050075
3,0.4362646572153799,0.4411039927697303,0.43016611738141347,0.44197101633106123,0.3880218942824184
4,0.43580397147794087,0.4411039927697303,0.4061244386008303,0.44603982915841744,0.3808180532026194


==> generated_assets/q_es.csv <==
Q,TS1,TS2,TS3,TS4,TS5
1,0.204445357347457,0.24860098902040387,0.21444282735355133,0.27183316364878013,0.1903457298824882
2,0.204445357347457,0.24932826174767658,0.2660680697626428,0.2869666709019357,0.1845466104297435
3,0.204445357347457,0.24860098902040387,0.2800907428261709,0.29146995321112656,0.17487166670516377
4,0.204445357347457,0.24860098902040387,0.27217023497409365,0.2874937511611192,0.18684978521421497


==> generated_assets/q_fr.csv <==
Q,TS1,TS2,TS3,TS4,TS5
1,0.2646479898152981,0.2650740657103521,0.25531868950271897,0.3073876411691373,0.2443808758462672
2,0.2646479898152981,0.2650740657103521,0.2865266817130917,0.30958097898980624,0.24316175475317553
3,0.2646479898152981,0.2650740657103521,0.2946970341888048,0.2973040125032232,0.2371405156230776
4,0.2646479898152981,0.2650740657103521,0.28575616073846277,0.2923654691323642,0.2368496850358254


==> generated_assets/q_nl.csv <==
Q,TS1,TS2,TS3,TS4,TS5
1,0.25684757424631466,0.250854524248714,0.2618123386530137,0.23153123856787597,0.25069146782759855
2,0.25684757424631466,0.250854524248714,0.26241672849333203,0.23772939920654185,0.25100036052790653
3,0.25684757424631466,0.250854524248714,0.2766895262287813,0.2176946418282782,0.2462896191906347
4,0.25684757424631466,0.250854524248714,0.2598323440099666,0.20336725661697228,0.24135003563402932


==> generated_assets/q_pt.csv <==
Q,TS1,TS2,TS3,TS4,TS5
1,0.17695184920717552,0.2459931213359849,0.2005342939075395,0.23554852114947705,0.17252661424943788
2,0.17695184920717552,0.2459931213359849,0.23942141095501518,0.21708366538512153,0.15820632126475598
3,0.17695184920717552,0.2459931213359849,0.24285098159580798,0.2164801125451493,0.15252445928025565
4,0.17695184920717552,0.2459931213359849,0.23339611326521087,0.2171622376922105,0.14846862640155892

